Safe and Efficient Coexistence of Autonomous Vehicles with Human-Driven Traffic at Signalized Intersections

The proliferation of connected and automated vehicles (CAVs) has positioned mixed traffic environments, which encompass both CAVs and human driven vehicles (HDVs), as critical components of emerging mobility systems. Signalized intersections are paramount for optimizing transportation efficiency and enhancing energy economy, as they inherently induce stop and go traffic dynamics. In this paper, we present an integrated framework that concurrently optimizes signal timing and CAV trajectories at signalized intersections, with the dual objectives of maximizing traffic throughput and minimizing energy consumption for CAVs. We first formulate an optimal control strategy for CAVs that prioritizes trajectory planning to circumvent state constraints, while incorporating the impact of signal timing and HDV behavior. Furthermore, we introduce a traffic signal control methodology that dynamically adjusts signal phases based on vehicular density per lane, while mitigating disruption for CAVs scheduled to traverse the intersection. Acknowledging the system's inherent dynamism, we also explore event triggered replanning mechanisms that enable CAVs to iteratively refine their planned trajectories in response to the emergence of more efficient routing options. The efficacy of our proposed framework is evaluated through comprehensive simulations in MATLAB.

==> Extra_document.txt <==
\documentclass[10pt]{article}
\usepackage{amsmath}
\begin{document}

The following analysis does not consider when the speed constraint becomes active tho...
 
The unconstrained control is given by
\[
u^*(t)=\frac{A}{2}t-\frac{B}{2},
\]
with the associated costate for \(v(t)\) being
\[
\lambda_v(t)=-At+B.
\]
Since the final velocity is free , we get
\[
\lambda_v(t_p)=0\quad\Longrightarrow\quad B=At_p.
\]
I saw the previous step on a paper. Does that apply? If it is true, we get
\[
u^*(t)=\frac{A}{2}(t-t_p).
\]

\medskip

\textbf{Finding A}:

\noindent Integrating the dynamics (with \(t_0=0\)), we have

\[
v(t)=v_0+\frac{A}{4}\Bigl(t^2-2t_pt\Bigr).
\]
Integrating for position we get
\[
p(t)=p_0+v_0t+\frac{A}{12}t^3-\frac{A\,t_p}{4}t^2.
\]
Evaluating at \(t=t_p\) and imposing \(p(t_p)=p_f\) leads to
\[
p_f=p_0+v_0t_p-\frac{A}{6}t_p^3,
\]
so that
\[
A=\frac{6\,(p_0+v_0t_p-p_f)}{t_p^3}.
\]

\medskip

\textbf{Piecewise (Constrained) Solution:}  
If $u^*(t)$ exceeds the limit \(a_{\max}\), define the switching time \(t^*\) by
\[
\frac{A}{2}(t^*-t_p)=a_{\max}.
\]
But in this equation the only unknown is the $t^*$! So are we done? 
Then the optimal control is given by
\[
u(t)=
\begin{cases}
 a_{\max}, & 0\le t\le t^*,\\[1mm]
\frac{A}{2}(t-t_p), & t^*\le t\le t_p,
\end{cases}
\]


\end{document}

